SHARP: Short-Window Streaming for Accurate and Robust Prediction in Motion Forecasting

In dynamic traffic environments, motion forecasting models must be able to accurately estimate future trajectories continuously. Streaming-based methods are a promising solution, but despite recent advances, their performance often degrades when exposed to heterogeneous observation lengths. To address this, we propose a novel streaming-based motion forecasting framework that explicitly focuses on evolving scenes. Our method incrementally processes incoming observation windows and leverages an instance-aware context streaming to maintain and update latent agent representations across inference steps. A dual training objective further enables consistent forecasting accuracy across diverse observation horizons. Extensive experiments on Argoverse 2, nuScenes, and Argoverse 1 demonstrate the robustness of our approach under evolving scene conditions and also on the single-agent benchmarks. Our model achieves state-of-the-art performance in streaming inference on the Argoverse 2 multi-agent benchmark, while maintaining minimal latency, highlighting its suitability for real-world deployment.

==> figures/raw_figures/fail/0000_08954779_e32f_4c35_9bc2_60fbddead8ac.txt <==
t_p=3\,\text{s} \; (\text{minFDE$_6$:~} 1.398)
t_p=4\,\text{s} \; (\text{minFDE$_6$:~} 1.552)
t_p=5\,\text{s} \; (\text{minFDE$_6$:~} 7.440)
\text{DeMo~\cite{zhang2024demo}} \; t_p=5\,\text{s} \; (\text{minFDE$_6$:~} 7.721)


==> figures/raw_figures/fail/0001_189ca4bd_fce3_4f71_b4f0_74cfccc520fa.txt <==
t_p=3\,\text{s} \; (\text{minFDE$_6$:~} 2.212)
t_p=4\,\text{s} \; (\text{minFDE$_6$:~} 5.858)
t_p=5\,\text{s} \; (\text{minFDE$_6$:~} 8.419)
\text{DeMo~\cite{zhang2024demo}} \; t_p=5\,\text{s} \; (\text{minFDE$_6$:~} 8.120)

==> figures/raw_figures/fail/0002_28e5b701_48da_4b8c_8d46_f64b37696563.txt <==
t_p=3\,\text{s} \; (\text{minFDE$_6$:~} 1.693)
t_p=4\,\text{s} \; (\text{minFDE$_6$:~} 3.838)
t_p=5\,\text{s} \; (\text{minFDE$_6$:~} 7.996)
\text{DeMo~\cite{zhang2024demo}} \; t_p=5\,\text{s} \; (\text{minFDE$_6$:~} 7.918)

==> figures/raw_figures/fail/0003_2bdd79bd_c8b7_4eb5_887b_86ca3fd806b9.txt <==
t_p=3\,\text{s} \; (\text{minFDE$_6$:~} 0.831)
t_p=4\,\text{s} \; (\text{minFDE$_6$:~} 4.936)
t_p=5\,\text{s} \; (\text{minFDE$_6$:~} 15.365)
\text{DeMo~\cite{zhang2024demo}} \; t_p=5\,\text{s} \; (\text{minFDE$_6$:~} 14.274)

==> figures/raw_figures/fail/0004_49f669b7_3f80_4654_9902_9a73680028bd.txt <==
t_p=3\,\text{s} \; (\text{minFDE$_6$:~} 1.445)
t_p=4\,\text{s} \; (\text{minFDE$_6$:~} 3.728)
t_p=5\,\text{s} \; (\text{minFDE$_6$:~} 7.920)
\text{DeMo~\cite{zhang2024demo}} \; t_p=5\,\text{s} \; (\text{minFDE$_6$:~} 8.057)

==> figures/raw_figures/results/0003_083cd176_ae6f_42a5_b012_17fc390472d3.txt <==
t_p=3\,\text{s} \; (\text{minFDE$_6$:~} 0.568)
t_p=4\,\text{s} \; (\text{minFDE$_6$:~} 1.848)
t_p=5\,\text{s} \; (\text{minFDE$_6$:~} 1.717)
\text{DeMo~\cite{zhang2024demo}} \; t_p=5\,\text{s} \; (\text{minFDE$_6$:~} 3.287)

==> figures/raw_figures/results/0016_1ccf4f8b_8d1c_4339_92a5_b9d3977f887a.txt <==
t_p=3\,\text{s} \; (\text{minFDE$_6$:~} 2.820)
t_p=4\,\text{s} \; (\text{minFDE$_6$:~} 3.310)
t_p=5\,\text{s} \; (\text{minFDE$_6$:~} 1.743)
\text{DeMo~\cite{zhang2024demo}} \; t_p=5\,\text{s} \; (\text{minFDE$_6$:~} 3.325)

==> figures/raw_figures/results/0031_3fb22c3e_00b1_46f5_b70b_dc778327d9e2.txt <==
t_p=3\,\text{s} \; (\text{minFDE$_6$:~} 1.273)
t_p=4\,\text{s} \; (\text{minFDE$_6$:~} 2.279)
t_p=5\,\text{s} \; (\text{minFDE$_6$:~} 1.592)
\text{DeMo~\cite{zhang2024demo}} \; t_p=5\,\text{s} \; (\text{minFDE$_6$:~} 4.748)
